Decoding the Early Universe: Exploring a Merger Scenario for the High-Redshift Cluster JKCS041 using Numerical Models

JKCS041 ($z=1.8$) is one of the most distant galaxy cluster systems known, seen when the Universe was less than 4 billion years old. Recent Sunyaev-Zeldovich (SZ) observations show a temperature decrement that is less than expected based on mass estimates of the system from X-ray, weak gravitational lensing and galaxy richness measurements. In this paper we seek to explain the observables - in particular the low SZ decrement and single SZ peak, the projected offset between the X-ray and SZ peaks of $\approx$220 kpc, the gas mass measurements and the lensing mass estimate. We use the GAMER-2 hydrodynamic code to carry out idealized numerical simulations of cluster mergers and compare resulting synthetic maps with the observational data. The observations are not well reproduced by an isolated cluster, while instead they are when considering cluster mergers viewed a few tenths of a Gyr after first core passage. A range of merger scenarios is consistent with the observations, but parts of parameter space can be ruled out, and generically some kind of merger process is necessary to reproduce the offset between the SZ and X-ray peaks. In particular, a total mass of $\approx$2$\times 10^{14} M_\odot$, mass ratio of $\approx$2:3, gas fraction of $0.05-0.1$ and Navarro, Frenk and White (NFW) mass density profile concentration $c$$\approx$5 for both components are scenarios that are consistent with the observational data.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
